A search for $B-L$ $R$-parity-violating top squarks in $\sqrt{s} = 13$ TeV $pp$ collisions with the ATLAS experiment

A search is presented for the direct pair production of the stop, the supersymmetric partner of the top quark, that decays through an $R$-parity-violating coupling to a final state with two leptons and two jets, at least one of which is identified as a $b$-jet. The dataset corresponds to an integrated luminosity of 36.1 fb$^{-1}$ of proton-proton collisions at a center-of-mass energy of $\sqrt{s} = 13$ TeV, collected in 2015 and 2016 by the ATLAS detector at the LHC. No significant excess is observed over the Standard Model background, and exclusion limits are set on stop pair production at a 95% confidence level. Lower limits on the stop mass are set between 600 GeV and 1.5 TeV for branching ratios above 10% for decays to an electron or muon and a $b$-quark.

==> Metadata.txt <==
Title: A search for $B-L$ $R$-parity-violating top squarks in $\sqrt{s} = 13$ TeV $pp$ collisions with the ATLAS experiment
Comments: 42 pages in total, author list starting page 26, 7 figures, 4 tables, submitted to Phys. Rev. D., all figures including auxiliary figures are available at https://atlas.web.cern.ch/Atlas/GROUPS/PHYSICS/PAPERS/SUSY-2016-29/
CERM Preprint ID: CERN-EP-2017-171
Keywords: Supersymmetry, Supersymmetric models, Baryon and lepton number symmetries

A search is presented for the direct pair production of the stop, the supersymmetric partner of the top quark, that decays through an $R$-parity-violating coupling to a final state with two leptons and two jets, at least one of which is identified as a $b$-jet. The dataset corresponds to an integrated luminosity of 36.1 fb$^{-1}$ of proton-proton collisions at a center-of-mass energy of $\sqrt{s} = 13$ TeV, collected in 2015 and 2016 by the ATLAS detector at the LHC. No significant excess is observed over the Standard Model background, and exclusion limits are set on stop pair production at a 95% confidence level. Lower limits on the stop mass are set between 600 GeV and 1.5 TeV for branching ratios above 10% for decays to an electron or muon and a $b$-quark.


